The [NII] 205 $\mu$m line emission from high-z SMGs and QSOs

We present [NII] 205 $\mu$m fine structure line observations of three submillimeter galaxies (SMGs) and three quasar host galaxies at 4$\lesssim$z$\lesssim$6 using the Institut de radioastronomie millim\'etrique (IRAM) interferometer. The [NII] emission is detected in three sources, and we report detections of the underlying dust continuum emission in all sources. The observed [NII]-to-infrared luminosity ratio spans at least 0.5 dex for our sources. Comparing our estimates with sources detected in the [NII] 205 $\mu$m at similar redshifts shows that the overall [NII]-to-IR luminosity ratio spans over a dex in magnitude from L$_{[NII]}$/L$_{IR}$ ~ 10$^{-4}$ - 10$^{-5}$ and follows the trend of the so-called [NII] fine structure line deficit observed in (ultra)-luminous infrared galaxies in the local Universe. The [CII]-to-[NII] luminosity ratio is >10 for most of our sources, indicating that the bulk of the [CII] 158 $\mu$m line emission (f([CII]$^{PDR}$)>75%) arises from the neutral medium. From our analysis, we do not find significant differences in the [NII] 205 $\mu$m emission and the respective ratios between SMGs and QSOs, suggesting a negligible contribution to the boosting of [NII] 205 $\mu$m emission due to the active galactic nucleus (AGN) photoionization. Future investigations involving other fine structure lines and optical diagnostics will provide further insight into a suite of ionized medium properties and reveal the diversity between AGN and non-AGN environments.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

